Solvable Model for Inheriting the Regularization through Knowledge Distillation

In recent years the empirical success of transfer learning with neural networks has stimulated an increasing interest in obtaining a theoretical understanding of its core properties. Knowledge distillation where a smaller neural network is trained using the outputs of a larger neural network is a particularly interesting case of transfer learning. In the present work, we introduce a statistical physics framework that allows an analytic characterization of the properties of knowledge distillation (KD) in shallow neural networks. Focusing the analysis on a solvable model that exhibits a non-trivial generalization gap, we investigate the effectiveness of KD. We are able to show that, through KD, the regularization properties of the larger teacher model can be inherited by the smaller student and that the yielded generalization performance is closely linked to and limited by the optimality of the teacher. Finally, we analyze the double descent phenomenology that can arise in the considered KD setting.

==> plots/upper_bound_alpha_3.txt <==
#1=α 2=β 3=ϕ 4=Φ 5=v 6=n 7=Σ 8=m 9=q0 10=q1 11=q2 12=mh 13=qh0 14=qh1 15=qh2
3.0 0. 0. 0. 0. 0. 2.1109110454275992e-5 0.09298290587791444 0.09575469816089717 0.11118526928707492 1.000000000874038 0.04572162841480418 0.0210619980034977 0.029598684495640216 0.0954951787840828
3.0 110.86360453117896 55.28651055112029 -0.05772245621264749 -0.005508316881191421 0.009999999999999159 8.430262501890606e-5 0.0054983016923740085 6.573791155128869e-5 0.005503254772843662 0.9999999998706194 0.0034422051857420357 1.3915934752532673e-5 0.0034369050541096582 0.0020968030966970566
3.0 82.38006648416386 37.00287545757076 -0.10217475111589522 -0.010223838250129708 0.020000000000005305 8.214501516112804e-6 0.010424143299770556 0.0003027926913947437 0.010457034489500375 0.9999999999920812 0.005708574248624416 5.821861761516934e-5 0.005677751462286724 0.004889788116762035
3.0 69.98253169059195 29.220360031419748 -0.1414900460136502 -0.01454783408227604 0.03000000000001054 -6.587264194113374e-6 0.014991029582583127 0.0008715713868838618 0.015110872121906512 1.0000000000809415 0.007565909648032514 0.000164761160662372 0.007461538147254897 0.007881175656499678
3.0 68.72522452318945 27.271394020309476 -0.1879051334781116 -0.018606917227827792 0.0400000000000162 3.669875934253497e-6 0.018399910523079203 0.007321866070686558 0.019554736855554963 1.0000000003507175 0.010103445125982045 0.0021055655382458648 0.0089566424936493 0.010988108228603662
3.0 70.50745030544 26.87291329461691 -0.24236744713872757 -0.02249431848204301 0.05000000000001171 3.930657500372803e-6 0.021918858928020188 0.012280924726258864 0.023854530007021067 1.0000000004218441 0.012230339502735135 0.0036740163934214356 0.01028969996154147 0.014147773859412653
3.0 71.18909669120332 26.2104613048821 -0.29529036160107425 -0.026237449364196953 0.060000000000008546 -9.772017585629733e-5 0.025407594847247014 0.016381615817484953 0.028028093416795904 1.000000000400088 0.01410691194122579 0.004851019904931945 0.011503894045389295 0.017332425784327348
3.0 71.54976911844291 25.566127047556908 -0.34719203002081517 -0.02986365746140632 0.07000000000000979 -8.312695416190508e-5 0.028806587344520518 0.020236344107478377 0.03209660860374103 1.0000000005372707 0.015858268862092982 0.005881331753965779 0.012627021426973237 0.020533940653530883
3.0 71.7822387106928 24.98244383104094 -0.39824411746007526 -0.03339047012200386 0.08000000000000751 3.0730163982362058e-6 0.03211750424212387 0.023963214553223675 0.03607377032925655 1.0000000004726357 0.01751944366952282 0.006823275526385191 0.013676560991504414 0.023747225521117417
3.0 72.11548417294253 24.51638005843726 -0.44950177302746513 -0.03682816102623965 0.09000000000000716 -9.53146806299543e-5 0.03534120405209128 0.02763687124425419 0.03996790903101592 1.000000000481018 0.019110678486548474 0.0077160291683541415 0.014661611567894719 0.026970234302539323
3.0 72.34724996163007 24.081126978737284 -0.4997281020619455 -0.04019156453067138 0.10000000000000651 -9.163448636373417e-5 0.03849546922133608 0.031230711348254222 0.043790614398992345 1.0000000004569891 0.020642287387448527 0.008553935960270391 0.01559732231493581 0.030198728249313557
3.0 72.55696950380745 23.692344793376495 -0.5492852831712651 -0.043488030428472775 0.11000000000000625 -8.35128634779636e-5 0.041584661845309165 0.03476955745449194 0.04754798124343452 1.0000000004572092 0.022124022436817013 0.009352020562148674 0.016489832830288452 0.03343182114890759
3.0 72.70130591984123 23.32716582609176 -0.5977575960926198 -0.04672572151734321 0.12000000000000643 3.4791338956452478e-6 0.04461732863228329 0.03825076491265444 0.05124664876678503 1.0000000004552834 0.023562530880424117 0.010112656128859587 0.01734652941756875 0.03666819151409705
3.0 72.87040419610393 23.007937589012165 -0.6458032149009124 -0.04990866885540873 0.1300000000000054 2.9770910520365845e-5 0.04759484343586804 0.04169647903485206 0.05489016493223921 1.0000000003702147 0.024964000444417905 0.0108479744343437 0.01817011665504408 0.0399079624589808
3.0 73.05929191834444 22.72708186508847 -0.6934178617143563 -0.05304194289598411 0.13999999999999355 -2.5328727359941183e-6 0.05052203471525714 0.04510906893654927 0.0584827944607367 0.9999999995847304 0.026332869952434508 0.011561164603190933 0.018964739530253908 0.04315074354720747
3.0 73.16842945487329 22.449279957045576 -0.7396351294678967 -0.056132248971232646 0.15000000000000507 8.137597017299214e-5 0.053407857972365635 0.04847166892848733 0.0620300058055857 1.0000000003018579 0.0276722892616727 0.012246956560907588 0.01973653593715981 0.046395648320442504
3.0 73.35744096237731 22.220272145724874 -0.7860109642171089 -0.05917942541971552 0.1599999999999983 -3.3011188591558493e-6 0.05624790938074622 0.05181805787335231 0.06553209669303493 0.9999999999575654 0.02898637745036954 0.012920988302404969 0.02048389103975908 0.04964382319859194
3.0 73.43530679888713 21.97893348552664 -0.8305403561783229 -0.06219153167723125 0.17000000000000368 9.516029225187239e-5 0.05905497863309091 0.05511251261862496 0.06899549217654669 1.000000000101367 0.030276756551941026 0.01356956441160767 0.021214674788092844 0.05289397893780327
3.0 73.56522773700942 21.772290992428427 -0.8749616074550601 -0.06516728351148389 0.1799999999999962 7.206643247670286e-5 0.06182344540758298 0.058388989987202676 0.07241959560506787 0.9999999995582454 0.03154667571185023 0.014207893196027995 0.02192625747243207 0.05614739996844083
3.0 73.66972764779752 21.575022470781278 -0.9184069777424735 -0.06811123434706874 0.189999999999994 7.483691307808016e-5 0.06455976000966379 0.061633699346726786 0.07580815601714462 0.9999999994440407 0.03279775275560032 0.014831099131949167 0.02262269602997177 0.059403732382020555
3.0 73.76843295304971 21.39128351126181 -0.96109102740991 -0.07102514690362324 0.19999999999999357 6.605767830158982e-5 0.06726507657800551 0.0648519054428123 0.07916281749321152 0.9999999994144056 0.034031889797849185 0.015442117260368055 0.023304983583555407 0.06266332810305232
3.0 73.85079560652939 21.21657113509123 -1.0028649921603288 -0.07391136578503338 0.21000000000000377 6.823706036307442e-5 0.0699419417339111 0.06804274388563088 0.08248563470264296 1.00000000033893 0.035250625668718935 0.01604122824021992 0.02397483007736464 0.06592636109256293
3.0 73.9207096344103 21.05081327486708 -1.0437605373270225 -0.07677164092751226 0.22000000000000403 7.47193619785591e-5 0.0725919309085885 0.07120810595925084 0.08577819697224959 1.0000000003766532 0.0364553982368057 0.01662976741733746 0.02463334554530386 0.06919311573422315
3.0 73.98638010749104 20.89527946138248 -1.083881419187012 -0.07960741142920415 0.23000000000000415 6.850606945629778e-5 0.07521619420125641 0.07435065923758796 0.08904184749538524 1.0000000004219827 0.03764751424242245 0.017209313456022206 0.02528135611598491 0.0724639100518768
3.0 74.03581375588851 20.7456396887418 -1.1230432922432172 -0.08242056636542339 0.2400000000000043 7.688354399615349e-5 0.07781689496760194 0.07746894893341644 0.09227824789269302 1.0000000004827465 0.038828068527537854 0.01777968142706986 0.025920229543379976 0.0757389487311783
3.0 74.07969381314744 20.604095240191114 -1.1613919117747735 -0.08521218644005796 0.2500000000000047 7.695880567926139e-5 0.08039476461476841 0.08056598772506109 0.095488442011022 1.0000000005611724 0.03999814354259689 0.018342477160858434 0.026550493329037594 0.07901857388364605
3.0 74.1171883307176 20.46967418077909 -1.1989091623570065 -0.08798357909869498 0.2600000000000052 7.105270888629889e-5 0.0829510833168773 0.08364242265730899 0.09867362905270623 1.0000000006611964 0.04115867901260767 0.018898285794252918 0.02717296423937234 0.08230306085017293
3.0 74.14302835375885 20.340278959900232 -1.2355013743167538 -0.09073609710568002 0.27000000000000585 7.232692591507828e-5 0.0854873094321611 0.08669794595723473 0.10183502893390282 1.0000000007929193 0.04231051894801499 0.019447262448129783 0.02778854402468072 0.08559266257640834
3.0 74.1614089014231 20.216502310261774 -1.2712267311826924 -0.09347070454197376 0.27999999999999564 7.176178552015244e-5 0.08800424477516293 0.08973410509725845 0.1049735582896471 0.9999999993309747 0.043454470837773165 0.019990293778608725 0.028397745145044458 0.08888768248687105
3.0 74.1743685996804 20.098383491235236 -1.3061138343052003 -0.09618834816783936 0.2899999999999948 6.494523239641836e-5 0.09050273828694909 0.09275197700686603 0.10809011536228784 0.9999999991518438 0.04459127085371715 0.020528043493338782 0.029001094174465024 0.09218840946905336
3.0 74.19425218376836 19.988779040067964 -1.340381267375188 -0.09888954834848082 0.3000000000000054 2.1109110454275992e-5 0.09298290587791444 0.09575469816089717 0.11118526928707492 1.000000000874038 0.04572162841480418 0.0210619980034977 0.029598684495640216 0.0954951787840828
3.0 74.19015146207349 19.878931387791695 -1.3734687322354027 -0.10157623287083137 0.3100000000000047 1.8639182904678364e-5 0.09544755108675756 0.09873655941029141 0.11426061790420594 1.000000000806929 0.04684607609912929 0.021589990198501222 0.030192154733274558 0.09880811260856776
3.0 74.1751898152194 19.772038753333558 -1.4055954130068444 -0.10424879089365367 0.3199999999999962 2.6038470369194044e-5 0.09789664673451745 0.1017007691999406 0.11731661289247086 0.9999999992336694 0.047965238422397506 0.02211349782220906 0.030781505589595075 0.10212754808388474
3.0 74.16170568375534 19.671048159470992 -1.4369892670944924 -0.10690755824223852 0.3300000000000042 1.1710009824916767e-5 0.10033012697641588 0.10465037605694104 0.12035366460827493 1.00000000076898 0.049079690725632175 0.022633915868082 0.031366704904538426 0.10545380917958536
3.0 74.1336030606704 19.571370545546703 -1.4673354647590522 -0.10955382918255194 0.3400000000000051 1.863615076302949e-5 0.10274973955304118 0.10758256666832063 0.12337287309180137 1.0000000010165544 0.05018990044218087 0.023150219792277965 0.031948772840005815 0.1087870865220549
3.0 74.10434880897154 19.476290649338637 -1.4968905930856717 -0.112187801494914 0.3500000000000038 1.165373649669732e-5 0.10515524265841761 0.11050057181550921 0.12637452720444442 1.0000000008340544 0.05129637638873982 0.023663855242914058 0.03252756699487918 0.11212770036775162
3.0 74.06380273998695 19.38287876529879 -1.5254460678512096 -0.11481048678591535 0.3599999999999961 1.8822435214893574e-5 0.10754793004417693 0.11340274119624315 0.1293595066059416 0.9999999990979169 0.0523995453660564 0.024174251868294354 0.03310384067809666 0.11547586417643813
3.0 74.02278844198933 19.293732655081186 -1.5532183779694821 -0.11742208810698623 0.3700000000000043 1.0926010469702874e-5 0.1099276435923181 0.11629173658304187 0.13232809652171662 1.0000000010146177 0.05349985234728878 0.02468260146368699 0.033677492894721814 0.11883187721710023
3.0 73.97033019553257 19.205768502731665 -1.579973514653553 -0.12002359145355462 0.3800000000000036 1.9145381481067147e-5 0.11229568134758283 0.11916567560461994 0.13528113838679384 1.000000000927301 0.054597677125438775 0.02518822159191158 0.03424928064272702 0.12219594499137748
3.0 73.91546236205356 19.12113594841194 -1.6058972593588838 -0.12261519647025401 0.389999999999996 1.866047339937893e-5 0.11465193214052408 0.12202681430514863 0.13821889716740277 0.9999999989060768 0.05569341400216354 0.02569212423655754 0.034819127673994706 0.12556835107700443
3.0 73.8552689423626 19.038887142531323 -1.6309240858519138 -0.12519752741605442 0.39999999999999636 1.811536713969275e-5 0.11699708729800146 0.12487491430099246 0.1411419483666664 0.9999999989237207 0.056787418647871 0.02619428747125348 0.035387431465173765 0.12894932853336233
3.0 73.78696483797084 18.958133585598013 -1.6549869073696946 -0.12777118492740128 0.4099999999999965 2.6252079213584523e-5 0.1193318100277433 0.12770973472296931 0.14405083704843685 0.9999999989110718 0.05788003092242329 0.026694683908872304 0.035954575546992225 0.13233910874998722
3.0 73.71625536134192 18.880180749449455 -1.6782091778289474 -0.1303364078865433 0.41999999999999654 2.683404679171275e-5 0.12165612961710862 0.13053280352253327 0.1469458417928003 0.9999999988574371 0.05897158391053721 0.02719401075286082 0.03652056402008737 0.13573795156954058
3.0 73.6436454570686 18.805000596234304 -1.70060148880364 -0.13289361508582437 0.4299999999999964 1.8527704268578304e-5 0.12397042093703528 0.13334454963357018 0.1498273680678456 0.9999999987706139 0.06006238904998919 0.027692508353913348 0.037085606959307384 0.13914609441026854
3.0 73.56370036183587 18.731064226499203 -1.72203510383101 -0.1354434509145443 0.4400000000000034 1.807555983823761e-5 0.1262754819689484 0.1361441328395765 0.1526959831019272 1.000000001144725 0.06115274227493419 0.028189887438164526 0.037650171680980386 0.142563752514918
3.0 73.47897464634454 18.658894808038344 -1.7425647519146694 -0.13798621717807502 0.4500000000000035 1.833804077655543e-5 0.12857150354213565 0.13893237811874187 0.15555199218968094 1.0000000012853265 0.06224293228318639 0.028686545858194697 0.038214361397610926 0.14599116619511326
3.0 73.3930115089911 18.589266467602414 -1.7622725453548245 -0.14052215053941908 0.45999999999999663 8.691355892764818e-6 0.130858578700102 0.141710320603749 0.1583956549211103 0.999999998724262 0.06333323538877723 0.029182965663537907 0.038778218428951766 0.14942857640138493
3.0 73.29383198424726 18.51903613452252 -1.780864974998584 -0.14305213271491674 0.47000000000000364 2.7021971112262122e-5 0.13313797042564537 0.14447567921480925 0.1612277017589199 1.0000000012754808 0.06442391922721097 0.02967824733415013 0.039342502299091586 0.15287617338964016
3.0 73.20217193231164 18.453331559853172 -1.7988446439592285 -0.14557562966119203 0.479999999999997 8.478924410582067e-6 0.13540841668118203 0.1472331375804536 0.16404781786045577 0.9999999986555377 0.06551523618750832 0.03017438757511457 0.03990642632531794 0.15633424728343567
3.0 73.09473697809722 18.386181585333468 -1.8156350717414047 -0.14809399257401373 0.4900000000000032 2.7386678953078558e-5 0.1376720376355197 0.14997796010205963 0.16685706578948437 1.000000001392235 0.06660744289847187 0.030669459506286332 0.04047128435079265 0.15980295121271793
3.0 72.99540265113724 18.323492923858435 -1.8318283312947399 -0.15060650234516326 0.5000000000000027 7.487340631939787e-6 0.1399272723571542 0.15271551571904288 0.169654995708204 1.0000000013473387 0.06770076631182713 0.031165745976535972 0.041036099612061484 0.1632825791895187
3.0 72.88298185879133 18.259859523667227 -1.8468889661736374 -0.153114414390421 0.5099999999999969 1.7763092644784706e-5 0.14217607633098073 0.15544146538837067 0.1724425793355383 0.9999999985554888 0.06879545370226144 0.03166148051942645 0.041602077247520845 0.1667732893727448
3.0 72.76692367069275 18.197568425254275 -1.8610515536346357 -0.1556176151953626 0.5199999999999976 2.799196937175452e-5 0.14441799211224118 0.158158074560881 0.17521981112644078 0.9999999985790109 0.06989172634744299 0.03215764744823435 0.04216892442760606 0.17027533049619534
3.0 72.65345430918381 18.138090531703536 -1.8744760513538847 -0.15811611091049385 0.5299999999999978 1.7606424686178457e-5 0.14665278157598785 0.16086691585955049 0.17798676010267966 0.9999999985687198 0.07098979496000629 0.03265494752012042 0.04273648140111054 0.17378893821013697
3.0 72.53338154697688 18.0790560969169 -1.886922523097752 -0.16061060532989752 0.5400000000000029 1.7501451443635574e-5 0.1488814454652396 0.16356619982092696 0.18074399534819718 1.0000000015862622 0.0720898859519865 0.03315267032441837 0.04330537040844717 0.17731430470022705
3.0 72.40677466622392 18.020415088420084 -1.8983880969550495 -0.16310137510373984 0.5500000000000028 2.8119301610729508e-5 0.1511042317290361 0.1662561298035887 0.18349176753600968 1.000000001595578 0.07319220986238859 0.033650940666764745 0.04387574537212435 0.1808516467745139
3.0 72.27996863233793 17.963673591887805 -1.9090380720470401 -0.165588387121979 0.5600000000000027 2.8143551814352463e-5 0.15332086043226753 0.16893829455561007 0.1862301167827571 1.0000000016272532 0.07429696031753372 0.03415046421941889 0.04444742234660537 0.18440119787528353
3.0 72.1531570667815 17.90881180367265 -1.9188774164073612 -0.16807188406754586 0.570000000000003 1.6905134705424985e-5 0.1555315404376905 0.17161293260485389 0.1889592728545202 1.0000000016602009 0.07540433497791266 0.034651381223961206 0.04502052837650896 0.18796317349661051
3.0 72.02317012489577 17.854981852003778 -1.9278197565271342 -0.17055226488653663 0.5800000000000023 5.558419948314963e-6 0.15773675799994138 0.1742795295739734 0.19167957260375093 1.000000001680083 0.0765145360983547 0.03515351333282966 0.0455953719043672 0.1915377800035832
3.0 71.8836536889649 17.80055684552961 -1.9356892144735398 -0.1730300851969396 0.5900000000000025 1.696873284551259e-5 0.1599372741298197 0.17693684547777533 0.19439145890415144 1.0000000016728887 0.07762777436955137 0.035656372146837215 0.046172445753254264 0.19512521568571667
3.0 71.74438456238944 17.74789884154927 -1.9427492028535491 -0.1755051015357733 0.6000000000000022 1.6989460577931936e-5 0.1621324674576811 0.17958722473943406 0.19709481223563508 1.0000000016780142 0.07874421346439513 0.03616098771836673 0.04675134710227597 0.19872571958502294
3.0 71.602209335317 17.696175560556576 -1.9489121562629275 -0.17797769590019624 0.6100000000000021 1.699066076632505e-5 0.16432280820734088 0.18223013330517085 0.19978994942042966 1.0000000016544794 0.07986404772699092 0.03666717192792951 0.04733238240875957 0.2023394973439781
3.0 71.45393622929555 17.64455130111782 -1.9540872691434172 -0.18044825329243902 0.6199999999999979 2.890760928231373e-5 0.16650877158356558 0.18486500985303403 0.20247718205703605 0.9999999982760122 0.0809874716098219 0.03717472385574165 0.04791586763695223 0.20596675425619554
3.0 71.31281157367793 17.596238195214493 -1.958641815260476 -0.1829163104518041 0.6300000000000022 4.502756235424954e-6 0.16868938507664405 0.18749501124421292 0.2051562469009688 1.0000000017976662 0.08211461868872857 0.03768502617277512 0.04850115981991453 0.20960773771752328
3.0 71.1591081448189 17.54633672979718 -1.9620235445929843 -0.18538309119284446 0.6399999999999977 1.6382749304710842e-5 0.17086656817233642 0.1901158203651308 0.20782802011533785 0.9999999982292469 0.08324573929840805 0.03819627723205629 0.04908953907512395 0.21326261101722976
3.0 71.00592115221558 17.49802473198819 -1.9645964772934725 -0.18784812580594157 0.6499999999999979 1.6656482401344874e-5 0.1730393460184299 0.19273055666501537 0.2104922307228228 0.999999998135138 0.08438096168024496 0.03870984588972573 0.04968036287763026 0.21693162129894816
3.0 70.85030115977769 17.45053512173582 -1.9662763666922753 -0.19031176648299936 0.6599999999999984 1.6422531899706883e-5 0.17520815167129994 0.19533869422545685 0.2131491587927729 0.9999999981044579 0.08552047129879198 0.0392255477449457 0.050273927983481764 0.2206149747674158
3.0 70.69562769131223 17.40465712583543 -1.9671574803090515 -0.19277402673705324 0.6699999999999983 3.068139022843752e-6 0.17737284372939985 0.1979411499942926 0.21579885323874856 0.9999999981224141 0.0866644243821205 0.039743818091122804 0.05087014605502915 0.22431289381592026
3.0 70.53147647590491 17.357795027939368 -1.966942148708437 -0.1952356570114272 0.6800000000000022 1.638205207221688e-5 0.1795345432826524 0.2005356709823623 0.21844187036924984 1.0000000018877881 0.08781304460023388 0.040263723342837406 0.0514697885240786 0.22802556808542163
3.0 70.36839585333954 17.31250048792351 -1.9659280332218665 -0.19769627823823285 0.6900000000000017 1.659591080560574e-5 0.18169243963659604 0.20312480507297972 0.221077977523715 1.000000001991396 0.08896644916236648 0.04078640654057017 0.05207231750964917 0.23175323729223737
3.0 70.20671415448584 17.268817793296414 -1.9641237345334046 -0.20015604868418305 0.7000000000000017 2.3064208658496455e-6 0.18384665104118925 0.2057087713576217 0.2237073226638418 1.0000000020229693 0.09012480291898345 0.041312005577114015 0.052677822726847096 0.23549611836830642
3.0 70.03200484509753 17.22317833594536 -1.9611145202319538 -0.202615948045241 0.7100000000000015 2.9916445161148886e-5 0.1859986859303525 0.2082843430877096 0.22633060447861714 1.00000000192764 0.09128835903274193 0.041839158726405555 0.0532873624649086 0.2392543918050296
3.0 69.86917626767024 17.181652785250666 -1.9576124461946467 -0.20507476283787368 0.7199999999999984 2.301194967913034e-6 0.1881463374173291 0.21085744101580267 0.2289470274786577 0.9999999980295284 0.09245713456340682 0.042370489260831486 0.05389942145477851 0.24302833576124303
3.0 69.6936401446202 17.13818608084803 -1.952910965295854 -0.20753404269003106 0.7300000000000018 1.6084682327388578e-5 0.19029208759799746 0.21342245924236763 0.23155768532580115 1.0000000021029942 0.09363145047800145 0.04290359166174906 0.054515743941123435 0.24681810817832495
3.0 69.51580811272201 17.09529951238228 -1.9473067796092298 -0.20999337592654993 0.7400000000000013 3.080708060387849e-5 0.19243508576215174 0.2159819300565435 0.23416231328468384 1.0000000020657354 0.09481140825901431 0.04343961851638377 0.05513576067594149 0.25062395168750895
3.0 69.34333792186797 17.054839789047712 -1.941018700515695 -0.21245248288939356 0.7499999999999989 1.5771037631395757e-5 0.1945747207414644 0.21853778161495763 0.23676075223655368 0.9999999978884567 0.09599711791200322 0.04397946448536803 0.05575905679415237 0.2544461055734998
3.0 69.16133777380453 17.013131807468458 -1.9336171023018447 -0.21491238779231442 0.7599999999999986 3.0967901274436826e-5 0.19671257965421163 0.22108661541940672 0.2393537258415815 0.9999999978424532 0.09718885396423343 0.04452167824827853 0.05638677926175271 0.2582847528009813
3.0 68.98483517508035 16.973829933616713 -1.9255324778624856 -0.21737237241515978 0.7699999999999988 1.5755928643557127e-5 0.19884731681274181 0.223632103094139 0.24194077419078006 0.9999999978090831 0.09838666860767183 0.045067928581834935 0.057017991905619 0.26214015380212
3.0 68.80653194205705 16.935121393235537 -1.9165531861624725 -0.21983301882720652 0.7799999999999989 -2.410331578772684e-7 0.20097977280241733 0.22617262465403692 0.24452231126327445 0.9999999978777065 0.09959078146494697 0.04561755093261779 0.057653318678231334 0.26601251221219363
3.0 68.61870555259473 16.895089033528087 -1.9064561192862763 -0.22229494917925785 0.7899999999999987 1.5207787059878797e-5 0.20311085046962266 0.2287064279121856 0.2470987723171122 0.9999999977592335 0.10080142585888754 0.046169814585852724 0.0582934435623151 0.26990203011482033
3.0 68.436539463029 16.857429938400756 -1.8956754121758213 -0.2247574014731056 0.8000000000000012 -5.873743997852898e-7 0.20523914974698118 0.231237266500303 0.24966967976992976 1.0000000022188322 0.10201863929410858 0.04672643879885796 0.05893737667438185 0.2738089755940755
3.0 68.24885271112674 16.819381157868964 -1.8838887064408594 -0.22722120422001824 0.8100000000000016 -9.446578701499675e-7 0.20736591316792585 0.23376254232730942 0.25223559221408265 1.0000000022417792 0.10324268496504051 0.04728632138376214 0.05958605580876321 0.27773354222669777
3.0 68.05543445524714 16.78086764860374 -1.8710893141973637 -0.22968652513700732 0.8200000000000005 1.5470662637184773e-5 0.20949129053803606 0.236282296765831 0.2547966438796494 1.0000000022147963 0.10447373711171296 0.04784952909744258 0.060239627528528926 0.2816759570649611
3.0 67.86036018557031 16.74286736936047 -1.8573922798630793 -0.23215326264735495 0.8299999999999992 3.182507255772293e-5 0.211614980668 0.23879760676936929 0.25735278073342943 0.999999997677987 0.1057119263130871 0.048416599495283694 0.060897906044586864 0.2856364603809084
3.0 67.67127718370223 16.707237926707265 -1.8430125986260117 -0.23462107470666155 0.8399999999999994 1.5322552497920583e-5 0.21373629937978783 0.24131045498542308 0.25990380877853114 0.9999999977351899 0.10695734195042118 0.04898848173541322 0.061560409606347316 0.28961530872994257
3.0 67.47670414590479 16.671140617987593 -1.8276229170133549 -0.2370908264305676 0.8500000000000008 1.5108460655000044e-5 0.2158565507351081 0.24381812715004691 0.262450310476265 1.0000000022890627 0.1082102707413603 0.04956400964495067 0.0622281499604596 0.2936126989378166
3.0 67.28046425468916 16.635495350442312 -1.811329749362784 -0.2395624213618145 0.8599999999999994 1.5176457180743341e-5 0.21797543974918748 0.24632163545121527 0.26499222169913667 0.999999997691313 0.10947084264949396 0.050143703059871675 0.06290094874198124 0.29762887476207595
3.0 67.08270843963527 16.600320083405265 -1.7941362492744233 -0.24203598685188382 0.8700000000000006 1.4816047306354108e-5 0.22009306555423241 0.2488211264225519 0.26752966194722044 1.0000000023116762 0.11073923038634409 0.05072768241753001 0.06357891817978831 0.3016640754942151
3.0 66.88326901438056 16.565556191805367 -1.7760356152064523 -0.2445116756655799 0.8799999999999993 1.5116702785533676e-5 0.22220954250032726 0.25131662738693383 0.2700627217891699 0.999999997698188 0.11201560635466112 0.05131602813859512 0.06426219158918214 0.3057185351768859
3.0 66.68660001028088 16.53228400517054 -1.7571493613371603 -0.24698932686377917 0.8899999999999996 -3.6785655659343774e-6 0.22432449602734228 0.2538093555023657 0.27259132753523174 0.9999999974939535 0.11330009084405743 0.051909357474546024 0.06495051898262243 0.3097925120240229
3.0 66.4760185707595 16.49637237312748 -1.737017083488717 -0.2494701888066614 0.9000000000000004 3.268465905392759e-5 0.22643984495623626 0.2562952105643633 0.2751162932100734 1.0000000024286866 0.11459307143536929 0.05250584961353121 0.06564543838920886 0.31388618517407574
3.0 66.28034635276451 16.46491657967112 -1.7164267317309037 -0.2519524688091047 0.9099999999999994 -3.922130053624073e-6 0.2285525317731127 0.2587815076049894 0.2776364635134081 0.9999999974930327 0.11589435124089942 0.05310894466307421 0.06634461492220074 0.31799990508405596
3.0 66.06688308713422 16.429826167667333 -1.694485945934744 -0.25443850381971933 0.9200000000000006 3.2864534050602856e-5 0.23066625933341367 0.26126009978565645 0.2801533656649939 1.0000000024219526 0.11720454507035791 0.05371494216465275 0.06705099899119546 0.32213379289692023
3.0 65.86847262892543 16.39920399748932 -1.6720808277564352 -0.2569261933317547 0.9299999999999995 -4.612294807415651e-6 0.23277747707391755 0.2637393691460664 0.28266564738083366 0.9999999974726521 0.11852338060369202 0.05432780186755191 0.06776184274882621 0.3262882255131575
3.0 65.65206224815066 16.364857053346874 -1.6483235579323834 -0.2594179381580333 0.9400000000000001 3.343615965611946e-5 0.23488997806514705 0.26621100576439216 0.2851748652170669 1.0000000024741957 0.11985151054044144 0.05494372535403592 0.06848021129693983 0.3304633179138819
3.0 65.45124007930615 16.335090729905787 -1.6241049291343321 -0.26191154239057524 0.9499999999999997 -5.881997916290516e-6 0.2370000709181211 0.2686836508567993 0.2876796130757331 0.9999999973650014 0.12118862504377725 0.05556682358765895 0.06920321022412976 0.3346594641465156
3.0 65.23600197193132 16.302452429076197 -1.598631840666041 -0.2644092301028476 0.96 1.4883807018861717e-5 0.23911125068243194 0.27114970936620203 0.290181326193669 1.0000000026590112 0.12253536270159976 0.05619361193022669 0.06993370558647603 0.3388767885059901
3.0 65.01990308081504 16.27028846422542 -1.5722607897063492 -0.26691018840831604 0.9700000000000002 3.398158578171717e-5 0.24122207125655193 0.2736127133578655 0.29267947759710033 1.0000000025218256 0.1238917075540486 0.05682582375646755 0.07067059973293367 0.3431156047593381
3.0 64.81099535896269 16.24059105072491 -1.545194137130383 -0.26941396216419056 0.9800000000000003 1.3684622302889693e-5 0.2433316889317515 0.27607484344281935 0.29517379584550363 1.0000000024587412 0.12525771468477234 0.05746456945080186 0.07141325604559004 0.3473762141871477
3.0 64.59639348697986 16.210142752550528 -1.51709941117951 -0.2719216046729438 0.9899999999999998 1.4236859932736934e-5 0.24544167705315095 0.2785328245997799 0.2976649378430154 0.9999999973611362 0.12663378593521468 0.05810838513980529 0.07216302998098809 0.3516588142204572
3.0 64.38080084890699 16.18010097240995 -1.4880955024260647 -0.2744329044512004 1.0 1.3693023834804308e-5 0.2475515853356201 0.2809879616669557 0.3001527868852133 0.9999999974031768 0.1280200404944425 0.05875796664738528 0.07291961724127688 0.3559636942369782
3.0 64.16404303032468 16.150410485724343 -1.458175917331241 -0.2769480026169756 1.0099999999999996 1.3049165275447194e-5 0.2496615186456282 0.28344027590942616 0.30263742709708985 0.9999999974081129 0.12941667760424747 0.059413411060796575 0.07368317503020164 0.36029111935534663
3.0 63.950560926430505 16.122171963378268 -1.4274452721564588 -0.279466693213948 1.02 -8.883515647539753e-6 0.25177103207359786 0.2858910161566143 0.30511873416703955 0.9999999973434521 0.13082381289454514 0.06007540585864962 0.0744533961114371 0.36464138550932523
3.0 63.7268067929807 16.09198079293837 -1.395576645790066 -0.2819901195626472 1.0300000000000007 1.3004381749226468e-5 0.2538818308544918 0.28833665946709935 0.30759741284639996 0.9999999973149942 0.1322419051533352 0.06074234581222496 0.07523180131990782 0.36901468491394573
3.0 63.50631656632537 16.063216123978076 -1.3628929653955666 -0.28451739313691027 1.0400000000000003 1.3902845498847682e-5 0.25599238110731104 0.29078086429604194 0.3100729166557318 0.9999999971426197 0.13367090351824779 0.06141608178343456 0.07601716524262173 0.3734113728423559
3.0 63.284731363469625 16.03477540801748 -1.3292877735862403 -0.2870489660606157 1.0499999999999998 1.475330318001511e-5 0.2581032900815055 0.29322254929219926 0.31254553017461584 1.0000000026728342 0.1351110992433911 0.062096185616941024 0.07681008119048627 0.37783170285419193
3.0 63.06716400753717 16.007937569193274 -1.2948729657320373 -0.2895845702380416 1.0600000000000003 -9.203822173731169e-6 0.26021400379529624 0.2956631452108624 0.315015070087837 0.9999999974350391 0.1365625921622432 0.06278345804655266 0.07761014918406131 0.3822759881061283
3.0 62.839024040308736 15.97901431665496 -1.259320185492876 -0.2921254631872725 1.0700000000000003 1.3499697654850706e-5 0.2623264059671119 0.2980987967528096 0.3174823170017974 0.9999999972012532 0.13802590785025642 0.06347610934289041 0.07841909395180106 0.38674441560597783
3.0 62.619134716318754 15.952744988809437 -1.2230442611754002 -0.29467029982141635 1.08 -9.647674282575736e-6 0.26443825419361555 0.3005346645041646 0.3199464548406375 1.0000000028118685 0.13950085852831715 0.0641767653639235 0.07923503538586196 0.39123740510174454
3.0 62.389130934590895 15.924478759834617 -1.1856441712702743 -0.2972206581666953 1.09 1.2539337227224223e-5 0.26655190474088536 0.30296580360186126 0.32240841197306874 0.999999997253854 0.14098806826190208 0.06488310685912778 0.08006014738747572 0.3957551097397982
3.0 62.167368798009996 15.898853849540664 -1.147507539511082 -0.2997751983685587 1.0999999999999996 -1.1460531016638242e-5 0.26866514851037726 0.3053973155127982 0.32486740607423675 1.0000000028592357 0.14248734634521112 0.06559774817167685 0.08089255020365212 0.4002979672146693
3.0 61.930490853136426 15.869933009894796 -1.1081513009042663 -0.30233593299287365 1.11 3.579090213889913e-5 0.27078100726883486 0.30782282302152286 0.3273246096945758 0.9999999971382587 0.14399946778701012 0.0663176442827271 0.0817350588713972 0.4048660838277286
3.0 61.701981469873076 15.8436721419132 -1.0680521449718121 -0.3049010864918204 1.12 3.6244947875019307e-5 0.2728965906844904 0.31024887136674456 0.32977897720894367 0.9999999973971538 0.14552410620559314 0.06704615086535023 0.0825851621711423 0.40945995361609566
3.0 61.481788457390365 15.820063348774546 -1.027191687795531 -0.30747076920943683 1.1300000000000001 -1.0482545082624029e-5 0.27501195800380873 0.31267554371618195 0.33223057217470064 1.000000002869183 0.1470614786714966 0.06778344017235638 0.08344298985255512 0.4140798891545693
3.0 61.251627750033194 15.794433643536436 -0.9852169577527174 -0.3100466192159317 1.14 -1.1206013716957841e-5 0.2771295372974818 0.31509780480818694 0.33468034549679376 1.0000000025593603 0.1486122857401347 0.06852710956046307 0.08431087361289254 0.41872603460704844
3.0 61.01130636094227 15.76671121176958 -0.9421377266844058 -0.3126288002181076 1.15 3.588714136171234e-5 0.27924945608667406 0.3175156274359836 0.3371283823559879 0.9999999971974425 0.1501767941084579 0.0692772491833381 0.08518906239630777 0.4233986901144593
3.0 60.78359070125916 15.742724044280795 -0.8983575985466565 -0.31521551921337415 1.16 1.3612638248616804e-5 0.2813688150574093 0.3199354845514514 0.3395736333891006 0.9999999972644031 0.15175463763977473 0.07003725504501271 0.08607495764056819 0.42809839209528433
3.0 60.551164033508286 15.718026571581479 -0.8535640377923013 -0.3178083627440592 1.1700000000000004 1.1177193595557355e-5 0.28348995352797157 0.322352564971276 0.3420170160980017 0.9999999974135456 0.15334653212073443 0.0708048216899739 0.08697085443527733 0.43282529235947237
3.0 60.31286881310878 15.692306068006172 -0.8077434418847416 -0.3204075684187675 1.18 3.503863627329906e-5 0.28561311301087056 0.32476658290791155 0.3444586571417032 0.9999999975269758 0.15495277517563383 0.07157992495400416 0.08787710994190367 0.43757969661832596
3.0 60.082765425964965 15.66918441637138 -0.7611157930849846 -0.323012046302544 1.19 1.17591897605962e-5 0.2877364868829245 0.3271816101300165 0.3468979128801437 0.9999999975054388 0.15657321403701713 0.07236478732929862 0.08879211567628036 0.44236208396258236
3.0 59.843213054411585 15.644095694780594 -0.713405460107972 -0.325623462216896 1.2000000000000002 3.393111615679345e-5 0.2898625206773303 0.3295926592562064 0.34933573872716805 0.9999999975617526 0.15820863766683121 0.073156979982558 0.08971834267319628 0.4471725900837108
3.0 59.6111338267974 15.621416237553493 -0.6648598163685939 -0.3282404587968444 1.2099999999999997 1.2452899749604285e-5 0.29198899952077983 0.3320046531183687 0.3517713385135833 0.999999997460457 0.15985879838338726 0.07395918647247166 0.09065377333932503 0.4520117442268152
3.0 59.370206157548104 15.596901741354454 -0.6152463528276488 -0.3308646141525571 1.2200000000000002 3.387519483766255e-5 0.29411822209117633 0.3344129360759296 0.3542056085302745 0.9999999974253342 0.1615244815915311 0.07476913413545457 0.09160078034427026 0.4568796909073204
3.0 59.13634793364409 15.574688350410227 -0.5647745629904248 -0.3334946349527995 1.23 1.3532577369801402e-5 0.29624807855197943 0.33682218558799804 0.3566377938869931 0.9999999972190017 0.16320545441136677 0.07558940897037104 0.09255742212719349 0.46177697059497347
3.0 58.898402375583075 15.551863247105363 -0.5132960219526668 -0.3361316538101498 1.24 1.094891707964507e-5 0.29838018075240696 0.339229220827985 0.35906853597046684 1.0000000022941835 0.1649023644435075 0.07641849881318431 0.0935254254456433 0.46670379228172065
3.0 58.663157551859605 15.530196023987099 -0.46088730331942784 -0.3387751873707158 1.25 -1.0141914241756922e-5 0.3005136533249144 0.34163607785436223 0.36149753287010233 1.000000002529892 0.16661526943212668 0.07725763424494246 0.09450405873796246 0.47166059664351917
3.0 58.419568490827025 15.506780555633894 -0.4074286642836622 -0.3414263884214168 1.2600000000000005 1.0118578295248426e-5 0.30265012553243037 0.34403955806067743 0.363925427703522 1.000000002761902 0.16834485411176053 0.07810527707919941 0.09549511519844174 0.4766475856777162
3.0 58.18333582458958 15.48573874282541 -0.3530763643940382 -0.344083935779031 1.2700000000000005 -1.3380504441329322e-5 0.30478745319110867 0.34644435852245237 0.3663514521516529 0.9999999975684364 0.17009085877001062 0.07896408786188044 0.09649656597743747 0.4816653455202953
3.0 57.93353179109948 15.461544252239685 -0.2976376001237462 -0.34674992684277983 1.28 3.36673170586721e-5 0.30692869411543683 0.3488443144436041 0.36877678083739907 0.9999999972878164 0.17185436256670134 0.0798309348255681 0.09751170366153396 0.4867139292807957
3.0 57.6955606436038 15.440904035443054 -0.24132563857372347 -0.3494220984823083 1.29 1.2028906056116284e-5 0.30907028913620893 0.3512470716121434 0.37120012940016667 1.000000002474174 0.17363472794825524 0.08071008857735869 0.09853700989825598 0.49179410049351746
3.0 57.4528295474057 15.419425757237473 -0.18399893479328178 -0.3521021630985492 1.3 1.3140571791581124e-5 0.31121468166469285 0.3536477066733435 0.37362241909122257 0.9999999978356846 0.17543289585151328 0.08159908885746414 0.0995751810576289 0.4969059728280292
3.0 57.21498283910203 15.39966782012507 -0.12571693493538483 -0.354789324070069 1.31 -1.6691133620128085e-5 0.31336055296248977 0.3560492081154825 0.3760432124754043 1.0000000019632143 0.1772488133531943 0.08249972905503661 0.10062499048406098 0.5020500939750598
3.0 56.966230540196406 15.377413551501238 -0.06639115364150427 -0.35748526258092017 1.32 1.0841284208140678e-5 0.31551028270127346 0.3584468208230382 0.378463403940752 1.0000000023776316 0.17908345376962198 0.08340960721461764 0.10168914380464741 0.5072265706860923
3.0 56.71733322064193 15.355521707136505 -0.006084069275193116 -0.3601890791877632 1.33 3.6086961802794804e-5 0.31766237681552567 0.36084385492093146 0.38088247286078375 0.9999999978196703 0.18093672597667917 0.08433071199186329 0.10276624140795354 0.5124359768403179
3.0 56.4812404029118 15.33747282855414 0.055178889553594956 -0.3628996133334025 1.34 -1.439790131385621e-5 0.31981497702187384 0.3632443773937626 0.3832997832886882 1.000000002099887 0.1828084079421527 0.08526548569431025 0.10385442982165688 0.517678966499818
3.0 56.23548527968847 15.31723094783992 0.1174723444859378 -0.365619247003622 1.35 -1.3652254988727464e-5 0.3219714902362572 0.3656415217513065 0.3857165967227926 0.9999999980944894 0.18469981773898467 0.08621034998804622 0.10495759453238213 0.5229555111650918
3.0 55.98125940588107 15.295092207041648 0.18077122649252786 -0.36834802380159315 1.36 3.209699652373388e-5 0.32413184246056237 0.3680356847501952 0.38813292402852934 0.9999999974658857 0.18661129258045905 0.08716570441633693 0.10607587920934744 0.5282660277445161
3.0 55.73893536163195 15.276564468363295 0.2450721040481323 -0.37108401468925556 1.37 6.6908897125017575e-6 0.3262930234985485 0.3704332663759234 0.39054770049420723 1.0000000025383344 0.18854226460935342 0.08813533628071347 0.10720614140848142 0.5336113549678917
3.0 55.494887313623096 15.257963626806063 0.31039335124333434 -0.3738287516878599 1.3800000000000001 -1.200423885805435e-5 0.328457154734216 0.37283007496201975 0.3929617143583038 0.9999999975394307 0.1904937238846532 0.08911713427461539 0.108350930328011 0.5389916299568006
3.0 55.24036246858538 15.236890932577811 0.37670704775641717 -0.3765832961431139 1.3899999999999997 2.6430033507551798e-5 0.3306256766332096 0.37522341261132 0.39537553410473525 1.0000000023475244 0.19246649647916395 0.09010977745058521 0.10951209540062916 0.5444070774133577
3.0 54.995162644759155 15.218744685754553 0.44407000509266403 -0.379345740355447 1.4 8.134480676602607e-6 0.3327956012510401 0.37761956117966655 0.39778808797925835 0.9999999975914886 0.19446000008690503 0.09111706261980265 0.11068646397990622 0.5498585761365212
3.0 54.74596364647594 15.199882669593359 0.512446950263703 -0.38211762174315655 1.4099999999999997 9.814765768112466e-6 0.33496906984309344 0.38001438567450824 0.40020019757544506 1.000000002419624 0.19647529741380787 0.09213687106424553 0.1118766893153075 0.555346261283354
3.0 54.49187704527181 15.180047166202128 0.5818241703257314 -0.3848992058107329 1.4200000000000002 3.739217993370403e-5 0.33714629910699734 0.38240761809894996 0.4026119503178303 0.9999999976017467 0.19851285464818408 0.09316928748100241 0.11308327404697857 0.5608705389655418
3.0 54.24253659674785 15.161888989393523 0.6522677032591329 -0.387689608681414 1.4300000000000002 3.423550684544807e-5 0.3393258533616206 0.3848024179939462 0.40502287142472004 0.9999999984050214 0.20057258465652988 0.094216374755369 0.11430476982391533 0.5664321096014684
3.0 53.99698329923496 15.145152860802312 0.7237936481538636 -0.39048907771743635 1.44 5.736640609654842e-6 0.34150794266026385 0.38719855150604143 0.40743306309050753 1.000000001766922 0.20265494857022445 0.09527826878106851 0.11554164059683825 0.57203141662141
3.0 53.75009645342504 15.12842074879213 0.7963692568432883 -0.3932983281531197 1.45 -1.7755704302402364e-5 0.34369344894276666 0.38959441459831234 0.4098428613539035 0.9999999983330587 0.20476065865230386 0.09635430756028437 0.11679517465082284 0.5776687859813027
3.0 53.493886932529136 15.109452866322325 0.8698991123689925 -0.3961184078507399 1.46 1.1248999339130705e-5 0.3458837521295658 0.39198745426212156 0.41225279888502353 1.0000000020944824 0.20689063782493494 0.09744324501835912 0.11806730198665902 0.5833444528241664
3.0 53.24216225802162 15.092095318692053 0.9445393050946151 -0.3989479577839475 1.4700000000000002 1.1087456588398936e-5 0.3480766959256106 0.39438221448640004 0.4146621184310435 0.9999999984463137 0.20904454896940827 0.09854803310689622 0.11935568928426935 0.5890592859373971
3.0 52.98620780791223 15.073905217802707 1.0201849597076915 -0.4017881101941154 1.48 3.353885342249896e-5 0.35027377987188113 0.3967759056645683 0.41707139648066277 1.0000000031652858 0.21122338004814872 0.09966730032886753 0.12066242944971176 0.5948135126088154
3.0 52.7377070717443 15.058170599497544 1.0970178443105798 -0.40463770929588805 1.4899999999999998 8.63408741480498e-6 0.35247315321188216 0.399172439388188 0.41947998984815615 1.000000002492539 0.21342688853304348 0.10080368104654394 0.12198550893921975 0.6006079913940241
3.0 52.48796801054796 15.04244730114319 1.1749225863183508 -0.4074979030561642 1.5 -1.146541911367649e-5 0.35467631613934864 0.4015690058522467 0.4218884622455637 1.0000000002726592 0.21565609231134453 0.101955804797557 0.12332705807294683 0.6064429509069713
3.0 52.23007319664053 15.024760835511893 1.2537664120673728 -0.4103696669379927 1.5099999999999998 1.529229677288413e-5 0.35688451244846875 0.403963338858164 0.42429728767644115 1.0000000054204674 0.2179119566792706 0.1031225973968999 0.12468895524440059 0.6123186543163166
3.0 51.97613442212144 15.008545557303519 1.3337750357777907 -0.41325177675230534 1.52 1.56873347840758e-5 0.3590957958496405 0.40635953669956276 0.42670579312058265 1.0000000049471351 0.22019421101049014 0.10430685897605865 0.12606904582425985 0.6182360262884361
3.0 51.718264319187305 14.991550508295338 1.4147959892761417 -0.41614532862000175 1.5300000000000002 3.7812348583798894e-5 0.3613115724393159 0.4087550018829519 0.42911450572570403 1.0000000045550044 0.2225039097320885 0.10550733317524402 0.12746943775199546 0.6241953067287014
3.0 51.46609101339949 14.97653419903936 1.4970529131666765 -0.41904935713544145 1.54 2.260008523791157e-5 0.3635302855993221 0.41115306254127026 0.4315229044016805 1.0000000044875963 0.2248409280549485 0.1067264021036588 0.12888842790357885 0.6301973845203784
3.0 51.20798203639867 14.9601522208024 1.5802795247341521 -0.4219654291346092 1.5499999999999998 4.1697596760315037e-5 0.36575399706375866 0.4135498101966948 0.4339317394080332 1.0000000043305222 0.2272066336244044 0.1079620023702069 0.13032903693541323 0.6362423527490251
3.0 50.95255839080515 14.944885584442183 1.664693737707026 -0.42489269284414843 1.56 4.196794513333657e-5 0.3679813108979346 0.41594824932648133 0.43634054717670484 1.0000000043910287 0.22960098150051717 0.10921635013460144 0.13178976938424994 0.6423310914547183
3.0 50.69684701415114 14.929876672113 1.7502304858086788 -0.4278316897185666 1.5699999999999996 4.18320592245891e-5 0.3702128161644765 0.4183474220688448 0.4387495613196436 1.0000000076842808 0.23202476404430572 0.1104892201347975 0.13327174755962964 0.6484640339431111
3.0 50.44078273336932 14.915104848106163 1.8368951177754038 -0.4307826137114607 1.5800000000000005 4.1681300409379674e-5 0.37244860388748235 0.42074736040016536 0.44115883744219336 1.000000007988704 0.2344785806877855 0.1117810106314904 0.1347754522794685 0.6546417479269518
3.0 50.18436632482066 14.900568762885205 1.9246950620022538 -0.43374565559599343 1.5899999999999999 4.160124361263229e-5 0.37468875575465443 0.42314812301063287 0.4435684307075295 1.000000008265185 0.2369630428919519 0.11309214727477766 0.13630136350782887 0.6608647988275159
3.0 49.92760115409712 14.886267879547805 2.013637930796058 -0.43672100795717905 1.6 4.1624420880737034e-5 0.376933353247113 0.4255497686213435 0.4459783951791588 1.0000000085265977 0.23947877692135677 0.11442306755276188 0.13784997321417136 0.6671337653784803
3.0 49.670492072684766 14.872202207357113 2.103731578482458 -0.4397088661238924 1.6100000000000003 4.1773733503447374e-5 0.37918247825823337 0.42795235678564425 0.44838878493388357 1.000000008781314 0.24202642497999383 0.11577422157722833 0.13942178652806247 0.6734492352482585
3.0 49.41304529605646 14.858372231830522 2.1949840468565167 -0.4427094276982574 1.6199999999999997 4.2035136303297804e-5 0.3814362123864663 0.4303559459358077 0.45079965225593 1.0000000050565732 0.24460664494693823 0.11714607167411127 0.14101732148912585 0.6798118104971154
3.0 49.155268223653906 14.844779043257242 2.2874038577107534 -0.4457228949060458 1.6300000000000003 4.246973162480572e-5 0.38369463995642317 0.4327606010776094 0.4532110549264649 1.0000000052057358 0.24722011408986821 0.11853909614068246 0.14263711241546484 0.686222086754731
3.0 48.89780783673418 14.831615563759488 2.3810271562436967 -0.44874938757094657 1.64 3.895197443171128e-5 0.38595772697130637 0.43516661251905653 0.4556230054179071 1.0000000053746294 0.24986746769436935 0.11995393656221515 0.144281536549149 0.6926807191210318
3.0 48.63931629196242 14.818477313995654 2.4758055423111323 -0.45178929038528703 1.65 4.016658953887031e-5 0.3882258047591311 0.4375735546790216 0.45803564302651967 1.0000000055170744 0.2525495377541668 0.1213907768940003 0.1459515145857839 0.6991882603317623
3.0 48.380541088656706 14.805586810613256 2.571778685138133 -0.454842717984244 1.6600000000000001 4.138583313562094e-5 0.39049882405081526 0.43998175558479324 0.4604489762480688 1.0000000056808558 0.25526698992435776 0.12285031042892859 0.14764743224913957 0.7057453838501785
3.0 48.12149142742971 14.792946227723341 2.6689562205090063 -0.45790988444522923 1.6700000000000004 4.259907744952329e-5 0.3927768704166372 0.44239127894093544 0.46286305984288934 1.0000000058491154 0.258020574050266 0.12433307229225449 0.1493698845890535 0.7123527344877058
3.0 47.8621711581576 14.78055625625097 2.76734780629835 -0.46099100814083643 1.6799999999999997 4.382980506534295e-5 0.3950600312844014 0.44480218699815033 0.4652779491449882 1.000000006021729 0.26081106072311466 0.12583961211258302 0.15111948531349662 0.7190109667865496
3.0 47.602585039792814 14.768417989116376 2.8669634108769237 -0.46408631101576325 1.69 4.5095201855360756e-5 0.39734839481749035 0.44721454283309003 0.46769369967781765 1.0000000061987704 0.2636392414073544 0.1273704961037207 0.15289686572570105 0.7257207455609721
3.0 47.34273851583651 14.75653286036447 2.967813320140589 -0.46719601872203875 1.7 4.6407518329516506e-5 0.39964204998349584 0.4496284102971715 0.4701103671856149 1.0000000063803256 0.26650592918476035 0.1289263076315265 0.15470267541947574 0.7324827460670267
3.0 47.0826374727689 14.744902577554587 3.0699081413923945 -0.4703203607616557 1.71 4.7775576966557765e-5 0.40194108662845346 0.45204385395705526 0.4725280076665706 1.0000000065664665 0.2694119595333145 0.13050764779974702 0.15653758301339246 0.7392976541702538
3.0 46.82228809388244 14.733529082113034 3.1732588104930564 -0.4734595706210743 1.7199999999999998 4.920568446209472e-5 0.4042455955352372 0.454460939068799 0.4749466774005441 1.0000000067572727 0.2723581911307259 0.13211513608507788 0.1584022768920208 0.7461661665187531
3.0 46.56169670836295 14.722414507240604 3.2778765973302644 -0.4766138859112209 1.73 5.070259659234466e-5 0.4065556684847198 0.4568797315490291 0.47736643297761705 1.0000000069528179 0.2753455066938134 0.13374941099826448 0.1602974659837222 0.7530889907154559
3.0 46.3008697256068 14.711561161520164 3.3837731153809187 -0.4797835485003041 1.7400000000000002 5.2269937761195706e-5 0.4088713983022722 0.45930029797733946 0.4797873313216662 1.0000000071531645 0.2783748138454747 0.13541113079673578 0.16222388054865056 0.760066845495835
3.0 46.03981353324325 14.700971500727306 3.4909603283867696 -0.4829688046564886 1.75 5.391087210426804e-5 0.41119287891275824 0.46172270558463424 0.48220942971680414 1.0000000073583732 0.2814470460236946 0.1371009742191834 0.16418227301474275 0.7671004609027314
3.0 45.778534509479925 14.690648135183995 3.59945056424241 -0.4861699051789424 1.7600000000000002 5.562802337166772e-5 0.4135202053746529 0.4641470222848525 0.4846327858268332 1.0000000075685005 0.2845631634173657 0.13881964128447064 0.1661734188157848 0.7741905784693098
3.0 45.52047145978633 14.681687656542927 3.709512806133091 -0.4893865989077356 1.7700000000000002 3.43624335883419e-5 0.41585279211548365 0.4665746456952783 0.4870572311058248 1.0000000079198132 0.2877237368479186 0.14056881516450082 0.1681969730560571 0.7813382339100723
3.0 45.25889303473697 14.671951605963107 3.8206671290263365 -0.4926201357858233 1.7799999999999998 3.530270018714532e-5 0.41819207040974915 0.46900304403795134 0.48948326790281 1.0000000080102145 0.29093059141934025 0.1423473676676018 0.17025598437833145 0.7885436474858126
3.0 44.997087021926774 14.662483483531634 3.9331628206587776 -0.49587030122408493 1.79 3.648090634200685e-5 0.4205374913979777 0.47143355094344974 0.49191073948698405 1.0000000082347027 0.2941843843466724 0.14415697447083003 0.1723502286086759 0.795807857303455
3.0 44.73508580533454 14.653294876615785 4.0470157956608475 -0.499137361688356 1.8000000000000003 3.77215293383415e-5 0.4228891498489087 0.47386624737513056 0.4943397034653456 1.0000000084653806 0.2974861897967654 0.14599843674838142 0.17448057360780356 0.8031316550619398
3.0 44.47289561040425 14.644389216659228 4.162240458680294 -0.5024215927914963 1.81 3.9025156340244394e-5 0.4252471470844902 0.47630120507132545 0.49677021972508517 1.0000000087012106 0.300837117236046 0.1478725742382194 0.1766479238083913 0.8105158425237728
3.0 44.210522335975305 14.635770012105109 4.278851643205263 -0.5057232756253842 1.8200000000000003 4.039403260591712e-5 0.4276115858673578 0.47873849650530054 0.4992023486863255 1.000000008942204 0.30423830948166874 0.1497802334831306 0.17885321268870544 0.8179612339967063
3.0 43.94797177894138 14.627440924777476 4.396864645395009 -0.509042696896864 1.83 4.1830551815280614e-5 0.42998257040075993 0.48117819500373243 0.5016361513105246 1.0000000091883676 0.30769094394626845 0.15172228899094023 0.18109740385471498 0.8254686565288452
3.0 43.68524966044148 14.619405783240046 4.5162952437894575 -0.5123801490993617 1.8399999999999999 4.33370876180561e-5 0.4323602063695633 0.4836203747898139 0.5040716891231751 1.0000000094397055 0.31119623396572427 0.15369964439270878 0.1833814922441384 0.8330389500830742
3.0 43.4223615652385 14.611668567863898 4.637159711731812 -0.5157359307045358 1.85 4.491642074455626e-5 0.43474460100061585 0.4860651109925386 0.5065090242429989 1.0000000096962165 0.31475543020080443 0.15571323363088543 0.1857065054212567 0.8406729676993112
3.0 43.159313014876176 14.604233440234555 4.759474843145414 -0.5191103463397924 1.8600000000000003 4.657124901186194e-5 0.4371358630969754 0.4885124797106456 0.5089482194027618 1.0000000099578747 0.3183698220850747 0.1577640222478483 0.18807350488349017 0.8483715756661628
3.0 42.89885140712184 14.598026103354416 4.883548232499095 -0.5225032632306261 1.8700000000000006 2.9268293229023357e-5 0.43953352269843127 0.49096367848188094 0.5113891482256594 1.000000006090599 0.32204031689836854 0.15985388689537922 0.19048248951570618 0.8561359713727899
3.0 42.6356098267708 14.591251305075767 5.008839117320832 -0.5259158641471209 1.88 3.0249264035830947e-5 0.4419388253825355 0.49341659677510746 0.5138322458519556 1.0000000061708003 0.32576910347062915 0.1619821527131465 0.1929367226165905 0.8639664362101993
3.0 42.372208526240726 14.584787497955974 5.135633658022465 -0.5293480540954342 1.8900000000000001 3.141797716565975e-5 0.4443513349436109 0.49587237628516734 0.5162773967373734 1.0000000063469852 0.329557203675588 0.16415071400740616 0.19543634865906717 0.8718641704938841
3.0 42.10867091111233 14.578645752104181 5.263952921725998 -0.5328001613977202 1.9 3.2650412190804445e-5 0.44677116314999077 0.4983311047599216 0.5187246650522132 1.0000000065275396 0.333406075169526 0.16636068257202014 0.19798257215564236 0.87983009732405
3.0 41.845002239134715 14.57283127725549 5.393816698512406 -0.5362725245262461 1.9100000000000001 3.394854160987393e-5 0.4491984274592864 0.5007928637578756 0.521174117007575 1.0000000067117698 0.3373172255794827 0.168613203390926 0.20057664652251958 0.8878651515974813
3.0 41.58120758798396 14.567349466398811 5.525245426128388 -0.5397654894221529 1.9199999999999997 3.531513497279093e-5 0.4516332472616763 0.5032577359943728 0.5236258196081601 1.000000006899627 0.3412922116521552 0.17090946207719937 0.20321986865825445 0.895970282306048
3.0 41.317291951923764 14.562205936531257 5.658260227481868 -0.5432794097259529 1.93 3.675309255157799e-5 0.4540757439213591 0.5057258054247712 0.5260798406770097 1.0000000070910695 0.3453326412665539 0.17325068669932547 0.20591358078162122 0.9041464526603589
3.0 41.05326025744013 14.55740654269074 5.792882941015911 -0.5468146470311601 1.9400000000000002 3.826534635109624e-5 0.45652604083744874 0.5081971572963282 0.5285362488871082 1.0000000072860313 0.3494401755604435 0.1756381496764906 0.20865917239913845 0.9123946401908446
3.0 40.78911736828844 14.552957388952535 5.929136151483624 -0.5503715711500162 1.9500000000000002 3.985483349566721e-5 0.458984263509454 0.5106718781974624 0.5309951137948558 1.0000000074844286 0.35361653116561953 0.1780731697711951 0.2114580823799082 0.9207158368338297
3.0 40.52712375068087 14.549664203316237 6.067360450727687 -0.5539501648979717 1.9599999999999995 2.549675804175422e-5 0.4614500365741514 0.513151027929668 0.5334563470576317 1.0000000078070428 0.3578630530604178 0.18055793813681456 0.21431073045805016 0.9291113895613548
3.0 40.26246612343824 14.545830530231472 6.206910835769076 -0.5575516569966484 1.9700000000000002 2.939310748928392e-5 0.46392456182789404 0.5156326248700713 0.5359203588629331 1.0000000078751614 0.36218248438426787 0.18309212344443154 0.21722092967362344 0.9375816016410686
3.0 39.99810407685717 14.542506584498454 6.348220433076161 -0.5611759283892488 1.98 3.058490933938174e-5 0.4664073149099034 0.5181180288046466 0.538387014098859 1.0000000081053846 0.3665761682419503 0.1856782664039887 0.22018889414240178 0.9461279458833
3.0 39.73365648765238 14.539562929453176 6.4912610175063925 -0.5648234522222338 1.9900000000000002 3.1814662747819966e-5 0.4688985163937367 0.520607165976308 0.540856413286225 1.0000000083171998 0.3710461412451907 0.18831775251644545 0.22321646602712342 0.9547514145562405
3.0 39.46912458636899 14.537005927451832 6.636059018600129 -0.5684946443746064 2.0 3.31092013396983e-5 0.4713983041063019 0.52310012905353 0.5433286311931356 1.0000000085316594 0.3755944358213982 0.19101216499289592 0.2263053676723173 0.9634530718508756
3.0 39.204512890090214 14.534843453671845 6.782642319272956 -0.5721899301985289 2.01 3.447144059620655e-5 0.4739068176744927 0.5255970138079717 0.5458037434527372 1.0000000087487628 0.38022315528714046 0.19376314907300474 0.22945738416517558 0.9722339970426491
3.0 38.939825875785665 14.53308372414691 6.931039818321048 -0.5759097454675737 2.02 3.590421965071755e-5 0.4764241993625554 0.5280979177462793 0.5482818268526091 1.0000000089682937 0.3849344776938501 0.19657241369726808 0.23267436795253607 0.9810952838673597
3.0 38.67506797235528 14.531735307763118 7.081281475826996 -0.5796545367503226 2.03 3.741037070881248e-5 0.4789505941640061 0.5306029401705439 0.5507629593803919 1.0000000091900187 0.38973065919415834 0.19944173456955425 0.23595824201582682 0.9900380404171268
3.0 38.41211486488089 14.531505736663323 7.233731730612643 -0.5834244092101636 2.04 2.5449375538499908e-5 0.4814857131992075 0.5331130260835986 0.5532470856588199 1.0000000095583785 0.3946136055538849 0.20237373064123582 0.23930996340394473 0.9990637537453434
3.0 38.14732172458095 14.531047074051333 7.387782943766878 -0.5872205164051327 2.05 2.6404542808222686e-5 0.4840305562302226 0.5356266380343087 0.5557345482995751 1.0000000096479646 0.399586571272592 0.2053688262029179 0.2427336119166661 1.0081728616701844
3.0 37.88245813798545 14.531023539334157 7.5437739330075075 -0.591043010152373 2.06 2.753182532444498e-5 0.4865848674486011 0.5381446726890924 0.5582253026652019 1.0000000098739568 0.40465167132803315 0.2084297353372554 0.24623038193691305 1.017366846894074
3.0 37.61754348943134 14.5314509683377 7.7017422002038565 -0.5948923813775995 2.0700000000000003 2.872374803786215e-5 0.48914880017013607 0.5406672440024518 0.5607194308686669 1.000000010102115 0.4098115081636248 0.21155854150420478 0.24980250544738175 1.0266468764398946
3.0 37.352582096355064 14.532340035737816 7.861723918375235 -0.5987691367802606 2.0800000000000005 2.9982388909388646e-5 0.49172251448434423 0.5431944613886268 0.5632170176280018 1.0000000103308313 0.41506878564744504 0.2147574070004767 0.25345231212794433 1.0360141273703911
3.0 37.08757813197847 14.533701844644742 8.023756650532336 -0.6026737964892697 2.09 3.131061670913482e-5 0.49430617385883086 0.5457264364572447 0.5657181491794855 1.0000000105596407 0.4204263102630893 0.21802858341264597 0.2571822254867058 1.0454697895532903
3.0 36.822535712754004 14.535547981904122 8.187879435059077 -0.6066068945563967 2.1 3.271146614025611e-5 0.4968999452393525 0.5482632831373868 0.5682229133303303 1.0000000107880374 0.425886996023514 0.22137441624407644 0.26099476752428874 1.055015065224072
3.0 36.559026017262376 14.538505419175646 8.35447341632026 -0.6105686652646459 2.1100000000000003 2.2700594993096956e-5 0.49950361957889694 0.5508058531780531 0.5707312850893089 1.0000000111831346 0.4314534404295781 0.22479807575678765 0.2648915595459835 1.0646515508564596
3.0 36.29400230475823 14.541394633893919 8.522927997520457 -0.6145602808935604 2.12 2.3624829097457223e-5 0.5021181080437891 0.5533528380995925 0.5732435780480714 1.0000000112524416 0.43712961286805974 0.22830070991957116 0.2688772685005878 1.0743797408694238
3.0 36.02894241934978 14.544802762938362 8.693598329207259 -0.6185820271405515 2.13 2.4681640145018946e-5 0.5047432327705689 0.5559050448298357 0.5757597755978332 1.0000000071054203 0.4429183879482357 0.23188564677640966 0.272953817513084 1.0842012277808277
3.0 35.76386296039398 14.548748694849372 8.866533171351648 -0.6226344979776623 2.1400000000000006 2.5824460802681415e-5 0.5073791747322471 0.5584626080792864 0.5782799759857735 1.0000000072592186 0.44882316336848443 0.2355556674783299 0.2771241689543963 1.0941172424120011
3.0 35.49876809402678 14.553246962526517 9.041780235046124 -0.6267183049515823 2.1499999999999995 2.703337189657873e-5 0.5100261192422135 0.5610256526604092 0.5808042736021992 1.0000000074114226 0.45484747454682095 0.23931366589501055 0.2813914174768775 1.1041290483788249
3.0 35.23366190451077 14.558312788589589 9.21938932020016 -0.630834077764562 2.1600000000000006 2.8310647074647477e-5 0.5126842568970486 0.5635943086108621 0.5833327670678048 1.0000000075614883 0.4609950017329635 0.24316266514534296 0.2857587920827085 1.1142379080626963
3.0 34.96854844986712 14.563962101066833 9.399412347438778 -0.6349824643815274 2.17 2.9658665212650703e-5 0.5153537827809341 0.566168709020463 0.5858655570718092 1.0000000077088005 0.4672695765473598 0.24710582364677486 0.290229662480203 1.1244450904815753
3.0 34.70343182327323 14.570211596827424 9.581903489780949 -0.639164131770755 2.18 3.107948518632497e-5 0.5180348966249545 0.568748990183928 0.5884027464529338 1.0000000078527225 0.47367518986447366 0.25114644269078074 0.29480754671067494 1.134751869997202
3.0 34.43974446932464 14.577675228313286 9.767306563330946 -0.643379459630316 2.1899999999999995 2.1999805106531767e-5 0.5207274432671075 0.5713359929452952 0.5909443347231148 1.0000000081321525 0.4802155230162859 0.2552887347968462 0.2994950359534879 1.145159976581278
3.0 34.17377185546958 14.584820436528863 9.954676623789513 -0.6476299537455055 2.2 2.9949493232095392e-5 0.5234325681609869 0.573928036240747 0.5934907040163044 1.000000008040411 0.48689614870383235 0.25953433768323064 0.30429878118998444 1.1556695208299794
3.0 33.90873513604933 14.593008382392938 10.144944457538426 -0.6519156522967434 2.21 3.111722513438053e-5 0.5261496765288829 0.5765268451066895 0.5960417266585758 1.000000008264207 0.4937205170708663 0.2638887402310438 0.3092203637309009 1.166282795813742
3.0 33.643735152233 14.601882298021874 10.337930222997588 -0.6562375006658133 2.2200000000000006 3.2190752968119796e-5 0.528879215982996 0.5791321265255078 0.5985975816170638 1.0000000083897573 0.5006936467512292 0.26835542122723777 0.3142646662097167 1.1770007965165181
3.0 33.378756959418176 14.611455385719944 10.533696219969721 -0.6605962777775927 2.23 3.331404881379285e-5 0.5316214173063145 0.5817440254932701 0.6011583853894811 1.000000008505632 0.5078204688331087 0.2729385185425126 0.3194360970630679 1.187824791837385
3.0 33.113804372340205 14.62174979265106 10.732313103995013 -0.6649927829425046 2.24 3.449183282100421e-5 0.5343765124256098 0.5843627002809098 0.6037242558005643 1.0000000086127199 0.5151061266542029 0.2776423804840872 0.3247392566764222 1.1987560504094872
3.0 32.848881648392975 14.632788969567404 10.933854988433337 -0.6694278409308874 2.2500000000000004 3.572578462751608e-5 0.537144739313046 0.5869883136204932 0.6062953135260017 1.000000008709866 0.5225559944271143 0.28247156798440665 0.33017896373156286 1.2097958315705308
3.0 32.58524801232686 14.645154009619835 11.138811393090814 -0.6739020170379719 2.26 2.7692539624979418e-5 0.5399260167416995 0.5896216731377922 0.6088715890999297 1.0000000089696834 0.5301751901983589 0.287431627998398 0.33575915951320834 1.220945881162332
3.0 32.320488371607524 14.65780345921648 11.346481871694632 -0.6784167398498294 2.2699999999999996 2.8370693534895963e-5 0.5427212221552792 0.5922617195526414 0.6114533888386566 1.0000000088840917 0.5379705415555437 0.2925261353521646 0.3414872513939404 1.2322064857628148
3.0 32.055746202675536 14.671264918358816 11.557315044747636 -0.6829726605600193 2.28 2.9301167586481824e-5 0.5455303193857416 0.5949092076660767 0.6140407585123138 1.000000008940141 0.5459477567101515 0.29776104649947904 0.34736781274900114 1.2435792924422695
3.0 31.78946435381805 14.684855102504583 11.770843823580043 -0.6875710834425901 2.29 4.2086658815776445e-5 0.5483539835681905 0.5975635088975048 0.6166339474733262 1.0000000087283283 0.5541139485755183 0.3031409071865126 0.35340815410253656 1.2550648006476752
3.0 31.524785725204975 14.700027652087371 11.988264170872014 -0.6922122494379568 2.2999999999999994 4.341096479265616e-5 0.5511916657443187 0.6002264338274522 0.6192328600752813 1.0000000090014147 0.5624745310669825 0.3086735508575146 0.35961147177714253 1.266665520473468
3.0 31.26025201600296 14.716155051278522 12.209170773311298 -0.696897501944886 2.31 4.4144977962901066e-5 0.5540440289368027 0.6028974207597454 0.6218377455443898 1.0000000090232601 0.5710371875791762 0.3143642029356848 0.36598555177114117 1.2783819571215194
3.0 30.996829988532802 14.733723385334844 12.434042417694528 -0.7016276503344101 2.3199999999999994 3.715638715107161e-5 0.5569111072371605 0.605577176028431 0.6244486776126233 1.0000000092056434 0.5798088858479673 0.32021999369405646 0.3725361876203226 1.290215661616955
3.0 30.729755907193347 14.75052427330312 12.661128730869143 -0.7064049159476351 2.33 5.781278513694588e-5 0.559794463822979 0.6082633862171187 0.6270661582842993 1.0000000084458152 0.5887996491015404 0.3262444649368678 0.37927536789529526 1.3021653273522555
3.0 30.46528029902722 14.76953051721183 12.89297287665895 -0.7112289174457807 2.34 5.979314266824076e-5 0.5626927494224991 0.6109595583353826 0.6296898787990498 1.0000000088722016 0.5980147326078804 0.33244908622057767 0.3862042490360387 1.314234981135371
3.0 30.20119451600021 14.789748015229138 13.128851514767291 -0.7161013394182953 2.3500000000000005 5.9523919034631945e-5 0.5656068664349004 0.6136647451012318 0.6323201604028859 1.0000000088444616 0.6074637456275869 0.33883994679420903 0.39333295538208224 1.3264244825268297
3.0 29.93724475021468 14.811096990524552 13.368792525271928 -0.721023443695197 2.36 5.893217973351739e-5 0.5685372104604228 0.6163790345584039 0.6349571851512728 1.000000008732977 0.6171558434460749 0.3454248798487503 0.40067008834651274 1.3387345456658744
3.0 29.673406535141527 14.833608177764209 13.612920867644421 -0.7259964826776484 2.3700000000000006 5.825991993191337e-5 0.5714841277733439 0.6191026454990962 0.6376011253589084 1.0000000131066475 0.6271005454245138 0.35221233129661406 0.4082244748810512 1.351165903076065
3.0 29.40609722730676 14.85554013724562 13.859746428064446 -0.7310226460971249 2.38 8.390791498413819e-5 0.5744489310884708 0.6218338621682593 0.640252412278606 1.0000000113934338 0.6373098088775201 0.35920847544356727 0.41600957140446415 1.363717119720912
3.0 29.14643649737264 14.882486481364134 14.114490472203308 -0.7361004923324828 2.39 5.403719647034677e-5 0.5774289868092204 0.624578976208377 0.6429104097982947 1.0000000092057513 0.6477881284822038 0.36643139265175445 0.424022261939378 1.3763953484280957
3.0 28.880362364308215 14.907456665160822 14.370834239471707 -0.7412349507211744 2.4 7.221700339243853e-5 0.5804284617272432 0.627330587083288 0.6455763384963875 1.0000000108434974 0.6585543551962948 0.37388013663443653 0.4322894311435136 1.3891925441881554
3.0 28.616710020396994 14.934946319126187 14.633059255189039 -0.7464252478942867 2.41 7.349698867642473e-5 0.5834453571060414 0.6300937737857197 0.64824973778408 1.0000000112830065 0.6696153196191188 0.38157228841902063 0.44081160836966904 1.402114406539647
3.0 28.353747780743983 14.964149232483585 14.900555841555857 -0.7516733292942932 2.42 7.069126809255977e-5 0.5864805402555031 0.6328678669150783 0.6509309326615895 1.0000000109346883 0.6809843561228139 0.3895177838855607 0.449602444775709 1.4151600490059448
3.0 28.091075006233538 14.994924865693807 15.173327835727678 -0.7569808700010967 2.43 6.680957644533692e-5 0.5895345345142875 0.6356529294866047 0.6536201571356532 1.0000000103282216 0.692674784521268 0.3977282788227108 0.45867475159431265 1.4283291944443819
3.0 27.829162262953968 15.027591692553196 15.451837457121313 -0.7623493866682731 2.4399999999999995 5.8509946335050245e-5 0.5926076421932853 0.6384495176116012 0.6563175890524122 1.0000000098802984 0.7047001512607854 0.40621691855156306 0.46804097264880584 1.4416219669112447
3.0 27.567043008258256 15.06170920007965 15.735792996747984 -0.7677808404774731 2.45 5.290691201054187e-5 0.5957005732015704 0.6412573978359176 0.6590235196640422 1.0000000132213405 0.717075722565392 0.4149963951187835 0.47771627232497105 1.455037224635862
3.0 27.305020744642768 15.09751021218776 16.0255801643686 -0.7732769364599843 2.46 4.78337803855311e-5 0.5988137065995311 0.6440770481369965 0.6617381495737277 1.0000000116946124 0.7298168505623295 0.42408136830802223 0.4877150286968843 1.468574507286745
3.0 27.041303609834173 15.134082252170494 16.320390114893467 -0.7788400145784826 2.47 5.624973677242906e-5 0.601948013389218 0.6469077839030751 0.6644618462741442 1.000000012456499 0.742941252423894 0.4334854797498602 0.4980555413911766 1.4822313661930722
3.0 26.77932615963342 15.173393232991277 16.622460933834276 -0.7844711124227645 2.48 5.3498395573114976e-5 0.6051030585532706 0.6497518820764382 0.667194606973258 1.000000011773552 0.756464091875534 0.4432283072871952 0.5087496716658029 1.4960092325991494
3.0 26.511532898037085 15.211284101762143 16.92745939126277 -0.790174288769599 2.49 9.36297733105107e-5 0.6082814201199394 0.6526053967024207 0.6699372244565052 1.0000000138420686 0.7704093619487774 0.453319907544378 0.5198265161154786 1.5099000569023808
3.0 26.255077030258366 15.257566502695889 17.24631921870359 -0.7959470662509088 2.5 5.4498389637558375e-5 0.6114789715847114 0.6554784805867256 0.6726887468670855 1.0000000132214044 0.784784368753404 0.46379602337899584 0.531279190353312 1.5239166023609876
3.0 25.99252625995578 15.302454190242456 17.56850735637865 -0.8017963621578917 2.51 6.033739609989652e-5 0.6147010221028664 0.658361565530978 0.6754506834610071 1.000000011048654 0.799622866051732 0.47465923672476884 0.5431544472497725 1.5380412848029672
3.0 25.732600997356222 15.351055123246297 17.8999161530376 -0.8077221635231925 2.52 4.939312055540768e-5 0.6179457920839749 0.6612600455698523 0.6782227100457157 1.0000000120639714 0.8149407956989233 0.48593982403018665 0.5554605579066244 1.5522788538149903
3.0 25.475274987382658 15.403531248116794 18.24103916647028 -0.8137269236475806 2.53 2.225329384231145e-5 0.6212139081114566 0.6641743349444561 0.6810051304150688 1.0000000131732945 0.8307619604598601 0.49766091110615746 0.5682205518491867 1.566625985293313
3.0 25.22052223750883 15.460056656707808 18.592405892432115 -0.8198132209686346 2.54 -2.044556253366636e-5 0.6245060272410208 0.6671048657133438 0.6837982634709397 1.000000014385455 0.8471117914721347 0.5098473269794461 0.5814591231291246 1.5810787218304663
3.0 24.968317015133742 15.520818660016282 18.95458499802699 -0.8259837673468684 2.55 -7.803254343485833e-5 0.6278228371103491 0.6700520845014155 0.6866024398767967 1.0000000106942424 0.8640174926964114 0.522525762850107 0.5952027852445932 1.595632422238563
3.0 24.70494013539689 15.577482824263662 19.317731850562033 -0.8322451952503414 2.56 -5.645292155520565e-5 0.6311687210582553 0.6730084638299635 0.6894189171131826 0.9999999870184353 0.8815201465346638 0.535708646218752 0.6095045688629361 1.6102666703008939
3.0 24.444987233029057 15.639137449610844 19.693046511106047 -0.8385965016287866 2.57 -5.595841530237067e-5 0.6345405057580493 0.6759830122906081 0.6922470889189386 0.9999999871429133 0.8996388436243993 0.5494435071838182 0.624370121058374 1.6249900055953446
3.0 24.1864465863047 15.704754935980123 20.07965653753326 -0.8450414022866832 2.58 -6.245767256984891e-5 0.6379395060500581 0.67897507246955 0.6950874546436042 0.9999999852461408 0.9184089124041421 0.5637613188855715 0.6398361630086389 1.63979289599961
3.0 23.928715986304006 15.774168422956391 20.477727156150706 -0.8515834078929896 2.59 -7.155318611751227e-5 0.6413667045471902 0.6819848469112838 0.6979404540950221 0.9999999879285554 0.9378670700570317 0.5786973104492532 0.6559396932494027 1.6546659476961578
3.0 23.667600794850383 15.844825874964632 20.884312708515957 -0.8582272209683517 2.6 -5.53092392934218e-5 0.6448240646176185 0.6850104401930779 0.7008067689265314 0.9999999878852273 0.9580563531927075 0.5942848260317436 0.6727278329723734 1.669593895123334
3.0 23.409613716762806 15.921221329150095 21.305605677185948 -0.8649747706544647 2.61 -5.673612928092098e-5 0.6483107752348749 0.6880562882834294 0.7036864148427553 0.9999999875072758 0.9790126275736839 0.610574492921871 0.690230035676733 1.684573175436701
3.0 23.15278873658116 16.002348877957097 21.740782755031837 -0.8718305676437271 2.62 -6.235846691282632e-5 0.6518283167041747 0.6911218756282711 0.706579981164426 0.9999999859310007 1.0007831194742856 0.6276096444171644 0.7084956322797522 1.6995882742283963
3.0 22.89673502374805 16.088237477350045 22.190369116709874 -0.8787989282223844 2.63 -6.92500590275813e-5 0.6553778060077802 0.6942076454919849 0.7094879801213307 0.9999999839730536 1.0234173260006036 0.64543963086637 0.7275749247203871 1.7146236154349996
3.0 22.640824308213137 16.178757133456376 22.65469046387309 -0.8858844993113221 2.64 -7.306217474223331e-5 0.6589604783612589 0.6973139394140193 0.7124109673377624 0.9999999869930829 1.0469691569043302 0.6641178779489648 0.74752318302662 1.7296610210662444
3.0 22.38607274172814 16.274960123732917 23.13574742812922 -0.8930917555665295 2.65 -7.989461299473533e-5 0.662577208081879 0.7004421018005748 0.7153494190101307 0.9999999855220929 1.0714953487458025 0.683705238437001 0.7683970135093805 1.744682227016656
3.0 22.12769766119216 16.373733314653578 23.62969217550314 -0.9004270993649265 2.6599999999999997 -5.98207840454279e-5 0.6662304053897831 0.7035901054405689 0.7183041997369207 0.9999999868835359 1.0970641557106207 0.7042591643496264 0.7902715031961025 1.7596573279721974
3.0 21.87352930415374 16.481158105725655 24.145790205395336 -0.9078937685281219 2.67 -6.098593371461902e-5 0.66991938020932 0.7067634149276347 0.7212754520710547 0.9999999867431686 1.123735435800683 0.7258630594570821 0.8131993444140169 1.7745723512286031
3.0 21.62014060368485 16.595223881226477 24.68193191747512 -0.9154985107860544 2.68 -6.155855326284154e-5 0.6736463688467182 0.7099608978371251 0.7242640335227843 0.9999999851966734 1.1515878523692495 0.7485899745422001 0.8372653350820871 1.7893926683128676
3.0 21.368439979056635 16.717140005003202 25.240686046038977 -0.9232472860615717 2.69 -6.634938601024487e-5 0.6774126152995437 0.7131840378918906 0.7272705891115663 0.9999999839350884 1.1807022945514727 0.7725277731718883 0.8625520941524112 1.8040860262899487
3.0 21.118015859582126 16.847183372972985 25.82334840711979 -0.9311468786716174 2.7 -7.21485196564231e-5 0.6812197934151887 0.7164336023512019 0.7302958891357636 0.9999999874778343 1.2111691808895875 0.7977711610411955 0.8891540501701212 1.8186131018726814
3.0 20.86889890741464 16.98602819535638 26.43189515252596 -0.9392044572585823 2.7099999999999995 -7.838496723167054e-5 0.6850695783231453 0.7197106777466256 0.7333407225587528 0.9999999862817947 1.2430874376760936 0.8244258084775452 0.9171744593469031 1.8329296335098642
3.0 20.620523913013642 17.13393485940664 27.06776173528045 -0.9474279154125385 2.7199999999999998 -8.109668469558073e-5 0.6889639128829381 0.723016085267903 0.7364059755004122 0.9999999847887688 1.2765669746474588 0.8526078999029201 0.9467293498037405 1.8469835596386899
3.0 20.374211847028246 17.292798517329125 27.735066722385632 -0.9558252664750144 2.7299999999999995 -8.676201870372324e-5 0.6929044448518578 0.7263518240386747 0.7394924976924376 0.9999999837218494 1.3117268708595755 0.8824505302748766 0.9779426397563855 1.8607186242646425
3.0 20.129769124134643 17.46340738687852 28.436380264773295 -0.9644056377595263 2.74 -9.314516075420443e-5 0.6968933370189861 0.7297190947382642 0.7426012917600748 0.9999999825305014 1.3487013594963406 0.9140993224947147 1.010956784233369 1.8740668431328438
3.0 19.88126268941025 17.64159922704879 29.16627365490897 -0.9731804319819033 2.75 -6.840704924115926e-5 0.7009341651954373 0.7331159211356061 0.7457337160819113 0.9999999845565097 1.387647813301085 0.9477053063206667 1.0459472033417587 1.8869378067466633
3.0 19.638711424217288 17.83724336219245 29.942414648040156 -0.9821577690802351 2.7600000000000002 -6.403159122925217e-5 0.7050272204924295 0.7365495876826633 0.748890441145236 0.9999999848679131 1.4287192172913237 0.9834731475013385 1.0830648084625685 1.899260917280064
3.0 19.400019914948835 18.050026565189356 30.766297576894996 -0.9913499739634555 2.77 -6.677110447839141e-5 0.7091757165177124 0.7400205150954324 0.752072845459949 0.9999999845585305 1.4721050893601337 1.0216067072322228 1.122516174679144 1.9109268743868912
3.0 19.16437858565251 18.280883789826003 31.64164809752757 -1.000770166773684 2.7799999999999994 -7.048491123384792e-5 0.7133828263170258 0.7435300133496313 0.7552823555997472 0.9999999840081345 1.5180167836471516 1.0623400164357781 1.1645311216080616 1.9218111751785214
3.0 18.931970277146718 18.531886284582274 32.57441036827614 -1.01043251997029 2.79 -7.393056841920043e-5 0.7176518092180629 0.7470801119051822 0.7585204847586067 0.9999999835821898 1.5666917184658335 1.1059419086784297 1.2093678956979694 1.931770381065021
3.0 18.70246170575833 18.804903206912044 33.570545837931576 -1.0203528325537403 2.8 -7.336422377335339e-5 0.7219863651186678 0.7506727341487777 0.7617889198857534 0.9999999830938135 1.6184003540619343 1.1527185890662126 1.257323201205868 1.9406346184170533
3.0 18.477629405544608 19.104294903807634 34.640907845836985 -1.0305481471393811 2.8099999999999996 -7.408645032569439e-5 0.7263902024976923 0.7543111449560276 0.7650894430013122 0.9999999834677075 1.6734481841713298 1.203027620401238 1.30873126796822 1.9482083893329811
3.0 18.257695945984484 19.43342828439654 35.795240222856485 -1.0410379187486196 2.82 -7.375038896384467e-5 0.7308678059944398 0.757997968609799 0.7684241090279144 0.9999999841181997 1.7321885203402283 1.2572781475984423 1.3639835916629526 1.9542554970597257
3.0 18.043304490592284 19.796720783531573 37.045908884958045 -1.0518438907714653 2.8299999999999996 -7.133467745745747e-5 0.735424140563657 0.7617363073708205 0.7717952017643659 0.999999985267415 1.7950287573173895 1.3159472315062297 1.4235340417867488 1.9584950322543233
3.0 17.84011806182832 20.205050247447037 38.41839914010333 -1.0629896017301705 2.84 -8.356928414343656e-5 0.7400640609340564 0.7655320535429276 0.7752051325845349 0.9999999805612689 1.8624348987295487 1.3796079786855413 1.4878984307560288 1.9606020755135902
3.0 17.641028660276874 20.656167074127282 39.91463055956655 -1.0745046447744446 2.8500000000000005 -7.836762961943577e-5 0.744795243135602 0.769384985717665 0.7786570886585436 0.9999999823886503 1.9349737303639816 1.4488974988831262 1.5577280523489923 1.9601490691375816
3.0 17.452095235982572 21.16381593899403 41.56813731604059 -1.0864199352019277 2.8599999999999994 -7.20940682725768e-5 0.7496242490226441 0.7733019015473983 0.7821542355182572 0.9999999811782947 2.0132922562808506 1.5246152569175406 1.6337522291016233 1.956651832011143
3.0 17.277574283622748 21.742075575180287 43.415573816382135 -1.0987718726389855 2.87 -7.043410994356236e-5 0.7545592480626999 0.7772889868179731 0.7857003731078864 1.0000000206881057 2.0981660263156003 1.6077138703360396 1.7168560514744495 1.949507224456183
3.0 17.104798540786522 22.38591016447686 45.45759827956543 -1.1116058818083125 2.88 -2.8329043374242247e-5 0.7596118998794302 0.7813453682518798 0.7893002730340493 1.0000000189546783 2.1905555093693776 1.699292123416512 1.8081684549784804 1.9379217726822873
3.0 16.933750555378655 23.10767965373936 47.73124542423642 -1.1249725111998727 2.89 5.511124622614716e-5 0.7647938338445825 0.7854773242250614 0.7929591971183576 1.0000000138171747 2.2916064652786616 1.8007455524269584 1.909025993383343 1.9209395108078717
3.0 16.80404405951126 23.979893485852138 50.40320737453104 -1.1389265639933135 2.9000000000000004 8.842745124582052e-5 0.7701152298794655 0.7897077866544936 0.7966826751625289 1.000000019462565 2.4026781236220556 1.913948503933666 2.0209778140364985 1.8974417427743284
3.0 16.76415877755169 25.104812623199724 53.71693334144611 -1.153536690310323 2.91 8.400286333198892e-7 0.7755903209759695 0.7940603516589231 0.8004777824544203 1.0000000244270084 2.525488470642242 2.041276731388104 2.146009574413211 1.8659629685513217
3.0 16.73332418785108 26.406586153539884 57.547560049168936 -1.1689053635959343 2.92 8.748011879333717e-7 0.7812487184935837 0.7985115416155625 0.804355588925018 0.999999996807877 2.6624274145526647 2.185288573267412 2.287085517849517 1.8242284391562165
3.0 16.76820439044048 28.0278760757794 62.24899020467813 -1.1851411233455837 2.93 1.8904194689639553e-6 0.7871139285360553 0.8030912054903947 0.8083274335233379 0.9999999826912731 2.8164050232112197 2.349917097577716 2.4476669571799596 1.76956417940382
3.0 16.899796082524446 30.112876346043006 68.21168744227961 -1.2023915664074893 2.94 3.2685469051330074e-6 0.7932214233450784 0.807818725182706 0.812409031818947 0.9999999806480813 2.991412310734717 2.5403298869613105 2.63261075179936 1.6981368099043515
3.0 17.180769253704945 32.910165043997694 76.10975435205341 -1.2208555793179698 2.9500000000000006 5.4726205149790985e-6 0.7996197322940218 0.812719285903823 0.8166218165681658 0.9999999767382408 3.193029829950234 2.7637998799582975 2.8487801648302353 1.604431883710632
3.0 17.70836492484553 36.88937070670462 87.21974772578926 -1.2408147520175705 2.96 1.08668024410008e-5 0.8063788477289311 0.8178269822810357 0.8209966687531023 0.9999999803098621 3.4294543817957654 3.0310586873447507 3.1063666920266724 1.4801221014003527
3.0 18.692152323657204 43.07903723261487 104.34223891066394 -1.2626969171885083 2.9700000000000006 2.1444497704692367e-5 0.813607470533026 0.823191784550007 0.8255815964602327 0.9999999779884801 3.713591550861091 3.359052901748052 3.4215918643690184 1.3117487649668447
3.0 20.668941378367418 54.24429237213088 135.04236089573408 -1.2872296053399355 2.9800000000000004 4.2880054166971604e-5 0.8214959385535159 0.8288934971301485 0.8304609377195016 0.9999999784543618 4.068092838091632 3.7774481804351523 3.823231449418744 1.07511496671221
3.0 25.522752355240243 81.23483451868422 209.3058406280141 -1.3159395681496062 2.99 8.512949244732226e-5 0.830460231589257 0.8350883586459399 0.8358201893828119 0.999999978918831 4.5415549938556286 4.349186643489476 4.373563442979165 0.717320190578206
3.0 0. 0. 0. -1.3558882010908713 3. 0. 0.830460231589257 0.8350883586459399 0.8358201893828119 0.999999978918831 4.5415549938556286 4.349186643489476 4.373563442979165 0.717320190578206


==> plots/util_curves3.txt <==
### 1:α 2:Φ 3:m 4:util 5:util2
0.3 -10 0.17740686681868895 0 -2
0.3 -0.19890140776686022 0.17740686681868895 0.9752489201743448 0
0.6 -10 0.327224444348126 0 -2
0.6 -0.3802005191991136 0.327224444348126 1.5012072706145636 0
0.9 -10 0.4505715238780727 0 -2
0.9 -0.5449623145833469 0.4505715238780727 1.8325929061646806 0
1.2 -10 0.5502839100383929 0 -2
1.2 -0.694569817280752 0.5502839100383929 2.0190350010277687 0
1.5 -10 0.6299975176600225 0 -2
1.5 -0.8305517854752604 0.6299975176600225 2.0794415416798357 0
1.8 -10 0.6934112006590619 0 -2
1.8 -0.9544422811238698 0.6934112006590619 2.0190350010277696 0
2.1 -10 0.7438562888915322 0 -2
2.1 -1.0676879103580166 0.7438562888915322 1.8325929061646802 0
2.4 -10 0.7841247626012534 0 -2
2.4 -1.171598728367764 0.7841247626012534 1.501207270614564 0
2.7 -10 0.8164570789406964 0 -2
2.7 -1.2673308019201042 0.8164570789406964 0.9752489201743446 0
3.0 -10 0.8426058764576949 0 -2
3.0 -1.3558882010908713 0.8426058764576949 2.0794415416798357 0

